Benchmarking Secure Sampling Protocols for Differential Privacy

Differential privacy (DP) is widely employed to provide privacy protection for individuals by limiting information leakage from the aggregated data. Two well-known models of DP are the central model and the local model. The former requires a trustworthy server for data aggregation, while the latter requires individuals to add noise, significantly decreasing the utility of aggregated results. Recently, many studies have proposed to achieve DP with Secure Multi-party Computation (MPC) in distributed settings, namely, the distributed model, which has utility comparable to central model while, under specific security assumptions, preventing parties from obtaining others' information. One challenge of realizing DP in distributed model is efficiently sampling noise with MPC. Although many secure sampling methods have been proposed, they have different security assumptions and isolated theoretical analyses. There is a lack of experimental evaluations to measure and compare their performances. We fill this gap by benchmarking existing sampling protocols in MPC and performing comprehensive measurements of their efficiency. First, we present a taxonomy of the underlying techniques of these sampling protocols. Second, we extend widely used distributed noise generation protocols to be resilient against Byzantine attackers. Third, we implement discrete sampling protocols and align their security settings for a fair comparison. We then conduct an extensive evaluation to study their efficiency and utility.

==> orientacoes.txt <==
% Versão ACM: 1.88

=========================== ENVIO PARA REVISÃO ======================

1. A submissão para diversas trilhas do IHC é no modelo blind-review. Para anonimizar o seu trabalho, altere o comando \documentclass[sigconf]{acmart} para \documentclass[sigconf,anonymous]{acmart}

2. Certifique-se de estar utilizado o template correto, disponibilizado pelo IHC.

=========================== BLIND REVIEW ==============================

1. Se o seu artigo for aceito, você receberá um e-mail solicitando o preenchimento de um formulário para cessão de direitos autorais. Certifique-se de que o título do artigo seja preenchido corretamente no formulário. 

2. O título do artigo, o seu resumo e as palavras-chave devem aparecer apenas em inglês, mesmo que o artigo seja escrito em português. A orientação se aplica também ao título das seções, que deve ser: "ABSTRACT" e "KEYWORDS".

3. Certifique-se de que os CCS CONCEPTS seguem o padrão da ACM. Para gerar o código, basta acessar o site: https://dl.acm.org/ccs

4. Após assinar o termo de cessão de direitos autorais, você receberá um e-mail contendo o DOI do seu artigo e o código completo do ACM Reference Format. Você deverá ajustá-los, conforme as instruções enviadas por e-mail, no arquivo "_ihc.tex". Ao final do processo, certifique-se que no PDF do artigo:

a) a seção "ACM Reference Format" contenha o DOI do seu artigo;
b) o rodapé contenha corretamente o ISBN e o DOI do artigo;

5. Todas as seções do artigo estejam apresentadas, de forma automática, em caixa alta.

6. Com exceção da primeira página:

a) as páginas pares contenham "IHC '23, October 16–20, 2023, Maceió, Brazil" ao lado esquerdo esquerdo e o nome das pessoas autoras do lado direito. 
b) as páginas ímpares contenham o título do artigo do lado esquerdo e "IHC '23, October 16–20, 2023, Maceió, Brazil" ao lado direito.

Caso ocorra alguma sobreposição, por favor, descomente o comando \renewcommand{\shortauthors}{Trovato and Tobin, et al.} no arquivo "_ihc.tex", ajustando-o conforme as orientações disponíveis.

====================================================================


